Neutron valence structure from nuclear deep inelastic scattering

Mechanisms of spin-flavor SU(6) symmetry breaking in Quantum Chromodynamics (QCD) are studied via an extraction of the free neutron structure function from a global analysis of deep inelastic scattering (DIS) data on the proton and on nuclei from $A = 2$ (deuterium) to 208 (lead). Modification of the structure function of nucleons bound in atomic nuclei (known as the EMC effect) are consistently accounted for within the framework of a universal modification of nucleons in short-range correlated (SRC) pairs. Our extracted neutron-to-proton structure function ratio $F_2^n/F_2^p$ becomes constant for $x_B \ge 0.6$, equalling $0.47 \pm 0.04$ as $x_B \rightarrow 1$, in agreement with theoretical predictions of perturbative QCD and the Dyson Schwinger equation, and in disagreement with predictions of the Scalar Diquark dominance model. We also predict $F_2^{^3\mathrm{He}}/F_2^{^3\mathrm{H}}$, recently measured, yet unpublished, by the MARATHON collaboration, the nuclear correction function that is needed to extract $F_2^n/F_2^p$ from $F_2^{^3\mathrm{He}}/F_2^{^3\mathrm{H}}$, and the theoretical uncertainty associated with this extraction.

==> parameterSpace.txt <==
# 16-50-84 percentiles for each parameter and then
# on the following lines under that parameter are
# that parameter's Pearson R with all other model parameters. 
#
# a,b,c,d are universal function parameters
# ad,bd,cd,dd are R_pd function parameters
# a2_i is the a2 value for nucleus i
# s_N_exp is the re-normalization scale for measurement done by (sl=Gomez, se=Seely, ba=Schmookler) on nucleus N
#
a 0.0310378635557 0.0325858438324 0.0341340965876
	a b -0.751585401627
	a c 0.090783141984
	a d 0.292667649209
	a ad 0.090069621014
	a bd 0.022629377376
	a cd -0.0103248505594
	a dd 0.0139307554512
	a sd -0.0847908940169
	a a2_he3 -0.0305775968828
	a a2_he4 -0.0956423631185
	a a2_be9 -0.108279278179
	a a2_c12 -0.189748090794
	a a2_al27 -0.22215496203
	a a2_fe56 -0.309061676378
	a a2_au197 -0.153570746778
	a a2_pb208 -0.216466466677
	a s_he4_sl -0.298606478416
	a s_he4_se -0.408746123991
	a s_be9_sl -0.370059892477
	a s_be9_se -0.376389260358
	a s_c12_sl -0.426698292111
	a s_c12_se -0.492318544294
	a s_c12_ba -0.689425538281
	a s_al27_sl -0.517402492546
	a s_al27_ba -0.703139895235
	a s_fe56_sl -0.596077583816
	a s_fe56_ba -0.724111686516
	a s_au197_sl -0.453707484436
	a s_he3_se -0.212505410853
	a s_pb208_ba -0.610285155735

b -0.106728762235 -0.103855288747 -0.101045898521
	b c -0.0889788562416
	b d -0.471089911227
	b ad 0.0272211381713
	b bd 0.0470365973796
	b cd -0.00596043659412
	b dd 0.0160199454584
	b sd -0.0579652192949
	b a2_he3 0.033248461448
	b a2_he4 0.178237063385
	b a2_be9 0.235733264115
	b a2_c12 0.402880995589
	b a2_al27 0.434548927688
	b a2_fe56 0.524892873129
	b a2_au197 0.251942315839
	b a2_pb208 0.339010173137
	b s_he4_sl 0.0129179297918
	b s_he4_se -0.0257948294404
	b s_be9_sl 0.0519505066391
	b s_be9_se 0.0212200345611
	b s_c12_sl 0.0505658410329
	b s_c12_se 0.0391671273155
	b s_c12_ba 0.154066117697
	b s_al27_sl 0.11870069601
	b s_al27_ba 0.190571301798
	b s_fe56_sl 0.157130398265
	b s_fe56_ba 0.203765364221
	b s_au197_sl 0.078795437907
	b s_he3_se -0.0845635825338
	b s_pb208_ba 0.182021071321

c 0.315161934426 0.327129706559 0.339700978931
	c d -0.716938994586
	c ad -0.0241685556153
	c bd -0.0218228661327
	c cd -0.0895486897924
	c dd -0.0491874805829
	c sd 0.0233194680213
	c a2_he3 -0.0281258513364
	c a2_he4 -0.343283187911
	c a2_be9 -0.443379095533
	c a2_c12 -0.474849229147
	c a2_al27 -0.134886067825
	c a2_fe56 -0.161201953768
	c a2_au197 -0.110746726595
	c a2_pb208 -0.0743117081683
	c s_he4_sl -0.0357367213161
	c s_he4_se -0.0971080830205
	c s_be9_sl -0.0872841000712
	c s_be9_se -0.160777744356
	c s_c12_sl -0.0959560769312
	c s_c12_se -0.156305661451
	c s_c12_ba -0.104085703029
	c s_al27_sl 0.00338608738618
	c s_al27_ba -0.0482598721411
	c s_fe56_sl 0.00282238332396
	c s_fe56_ba -0.0534399420829
	c s_au197_sl 0.00311533407561
	c s_he3_se 0.026841511785
	c s_pb208_ba -0.0396076154391

d -12.7690661286 -12.4192118603 -12.0707525954
	d ad 0.00437284977614
	d bd -0.0273987724605
	d cd 0.0510218712196
	d dd -0.000292059605703
	d sd 0.0121685039801
	d a2_he3 0.0112967326366
	d a2_he4 0.118591386881
	d a2_be9 0.155771512476
	d a2_c12 0.105075583632
	d a2_al27 -0.0961672680703
	d a2_fe56 -0.119968011329
	d a2_au197 -0.0207760532967
	d a2_pb208 -0.119601154186
	d s_he4_sl 0.0109361828552
	d s_he4_se 0.0189433190032
	d s_be9_sl 0.0312361224238
	d s_be9_se 0.0245326739568
	d s_c12_sl 0.0361390493179
	d s_c12_se 0.014834763455
	d s_c12_ba 0.0378242672243
	d s_al27_sl -0.045673215267
	d s_al27_ba -0.00780458612388
	d s_fe56_sl -0.0623366289302
	d s_fe56_ba -0.00958917514607
	d s_au197_sl -0.0233789537454
	d s_he3_se 0.00417237542662
	d s_pb208_ba -0.0200443414046

ad 0.497571715564 0.502884317476 0.508265901724
	ad bd -0.0702079243918
	ad cd 0.0417480415804
	ad dd -0.0771945314803
	ad sd -0.88892846821
	ad a2_he3 -0.000503640716282
	ad a2_he4 0.0290710079705
	ad a2_be9 -0.0150473623036
	ad a2_c12 0.0444395717959
	ad a2_al27 0.0254888157488
	ad a2_fe56 0.00118058955042
	ad a2_au197 -0.0325426115502
	ad a2_pb208 -0.0234118739839
	ad s_he4_sl -0.0727875113907
	ad s_he4_se -0.108362377601
	ad s_be9_sl 0.15077224177
	ad s_be9_se 0.193918474323
	ad s_c12_sl -0.0987421164349
	ad s_c12_se -0.123979558091
	ad s_c12_ba -0.139698691501
	ad s_al27_sl -0.0387549723214
	ad s_al27_ba -0.0470514003448
	ad s_fe56_sl 0.0028505683767
	ad s_fe56_ba 0.0134356557129
	ad s_au197_sl 0.216901557581
	ad s_he3_se -0.680581657059
	ad s_pb208_ba 0.318964823184

bd 0.329605151475 0.344483698116 0.362678634926
	bd cd 0.0665655455604
	bd dd 0.830922419932
	bd sd -0.184434747951
	bd a2_he3 -0.0595735875472
	bd a2_he4 0.031838578028
	bd a2_be9 0.0728534725864
	bd a2_c12 0.048203961968
	bd a2_al27 0.0325608456317
	bd a2_fe56 0.0219647040285
	bd a2_au197 0.0195455265861
	bd a2_pb208 -0.037782074005
	bd s_he4_sl -0.0269664256926
	bd s_he4_se -0.0482410023408
	bd s_be9_sl 0.0797920184436
	bd s_be9_se 0.0878883280874
	bd s_c12_sl -0.0423699131645
	bd s_c12_se -0.0500178079808
	bd s_c12_ba -0.0653199938959
	bd s_al27_sl -0.0195473725661
	bd s_al27_ba -0.0156978304405
	bd s_fe56_sl -0.00521062005269
	bd s_fe56_ba 0.0169681705865
	bd s_au197_sl 0.0882906110752
	bd s_he3_se -0.282065646503
	bd s_pb208_ba 0.165586822414

cd -0.337937135116 -0.310667331216 -0.28550600406
	cd dd 0.529577160955
	cd sd 0.0535938233518
	cd a2_he3 -0.157476367313
	cd a2_he4 0.0479649840751
	cd a2_be9 0.195203615251
	cd a2_c12 0.0313964849217
	cd a2_al27 0.00795232522226
	cd a2_fe56 0.0379091094636
	cd a2_au197 0.044497074585
	cd a2_pb208 0.061427242692
	cd s_he4_sl 0.0142064001879
	cd s_he4_se 0.0415529363472
	cd s_be9_sl 0.0280115394768
	cd s_be9_se 0.0970002585643
	cd s_c12_sl 0.0206163004496
	cd s_c12_se 0.0360108317066
	cd s_c12_ba 0.0265711183833
	cd s_al27_sl 0.000957896684113
	cd s_al27_ba 0.0130076199244
	cd s_fe56_sl 0.00417302707311
	cd s_fe56_ba 0.00937157544496
	cd s_au197_sl -0.0275413573701
	cd s_he3_se 0.0221734206808
	cd s_pb208_ba -0.0249105769391

dd -7.37171854597 -6.45666721938 -5.56298578859
	dd sd -0.0245498090153
	dd a2_he3 -0.126067060369
	dd a2_he4 0.0405068700363
	dd a2_be9 0.152728680786
	dd a2_c12 0.038466025406
	dd a2_al27 0.0250186851246
	dd a2_fe56 0.0347203771862
	dd a2_au197 0.0560206683892
	dd a2_pb208 0.0152729514282
	dd s_he4_sl -0.00379023211765
	dd s_he4_se -0.00359866590384
	dd s_be9_sl 0.060529142573
	dd s_be9_se 0.0815986255015
	dd s_c12_sl -0.012288208314
	dd s_c12_se -0.00665815529964
	dd s_c12_ba -0.0262158421655
	dd s_al27_sl -0.00991192645081
	dd s_al27_ba 0.000773992767932
	dd s_fe56_sl -0.000698916352612
	dd s_fe56_ba 0.020619082202
	dd s_au197_sl 0.0366143385485
	dd s_he3_se -0.109766585457
	dd s_pb208_ba 0.0974613356865

sd 0.993182586828 1.00256353831 1.01195212464
	sd a2_he3 -0.00845533135654
	sd a2_he4 -0.0345633949304
	sd a2_be9 0.0234388931322
	sd a2_c12 -0.0618304693836
	sd a2_al27 -0.0349495778106
	sd a2_fe56 -0.00185645996414
	sd a2_au197 0.0477714183296
	sd a2_pb208 0.0590758128128
	sd s_he4_sl 0.0845197102991
	sd s_he4_se 0.12905222481
	sd s_be9_sl -0.171157565943
	sd s_be9_se -0.215350887832
	sd s_c12_sl 0.115564242598
	sd s_c12_se 0.144583573306
	sd s_c12_ba 0.15745679028
	sd s_al27_sl 0.0436553013778
	sd s_al27_ba 0.0525865590308
	sd s_fe56_sl -0.000694503963503
	sd s_fe56_ba -0.0152224821401
	sd s_au197_sl -0.243822480552
	sd s_he3_se 0.786608769051
	sd s_pb208_ba -0.35604239272

a2_he3 2.15301835234 2.19177088352 2.23031816734
	a2_he3 a2_he4 0.0138516753059
	a2_he3 a2_be9 -0.00676609751568
	a2_he3 a2_c12 0.0213111107364
	a2_he3 a2_al27 0.0139142232278
	a2_he3 a2_fe56 0.019841835822
	a2_he3 a2_au197 -0.00174728475043
	a2_he3 a2_pb208 -0.00662133840529
	a2_he3 s_he4_sl 0.00975174753385
	a2_he3 s_he4_se -0.00324279469603
	a2_he3 s_be9_sl 0.000596265554366
	a2_he3 s_be9_se -0.0033007492078
	a2_he3 s_c12_sl 0.00494836769799
	a2_he3 s_c12_se 0.00542460369079
	a2_he3 s_c12_ba 0.0127611018776
	a2_he3 s_al27_sl 0.00748045597528
	a2_he3 s_al27_ba 0.0134371780607
	a2_he3 s_fe56_sl 0.0139073109739
	a2_he3 s_fe56_ba 0.0150053008123
	a2_he3 s_au197_sl 0.00670094505014
	a2_he3 s_he3_se 0.100164827748
	a2_he3 s_pb208_ba 0.00855177186793

a2_he4 3.48425194995 3.56362535129 3.64330815162
	a2_he4 a2_be9 0.206832106361
	a2_he4 a2_c12 0.238896468809
	a2_he4 a2_al27 0.101070458743
	a2_he4 a2_fe56 0.127908015726
	a2_he4 a2_au197 0.0653905784076
	a2_he4 a2_pb208 0.0737860359754
	a2_he4 s_he4_sl 0.163705246953
	a2_he4 s_he4_se 0.275820221006
	a2_he4 s_be9_sl 0.0175931907335
	a2_he4 s_be9_se 0.0487896239373
	a2_he4 s_c12_sl 0.00700025688121
	a2_he4 s_c12_se 0.0370293401459
	a2_he4 s_c12_ba -0.00268296944687
	a2_he4 s_al27_sl -0.0265573832188
	a2_he4 s_al27_ba -0.0192499575117
	a2_he4 s_fe56_sl -0.0208466606065
	a2_he4 s_fe56_ba -0.0119171585235
	a2_he4 s_au197_sl -0.0227160244373
	a2_he4 s_he3_se -0.0449259368983
	a2_he4 s_pb208_ba -0.00804192422935

a2_be9 3.64527432067 3.73119082909 3.818135988
	a2_be9 a2_c12 0.320376127967
	a2_be9 a2_al27 0.156829270591
	a2_be9 a2_fe56 0.188438685955
	a2_be9 a2_au197 0.115865333978
	a2_be9 a2_pb208 0.117631832582
	a2_be9 s_he4_sl -0.021631229684
	a2_be9 s_he4_se -0.0101638275526
	a2_be9 s_be9_sl 0.193588650794
	a2_be9 s_be9_se 0.256277228011
	a2_be9 s_c12_sl -0.00274860887316
	a2_be9 s_c12_se 0.0296801775878
	a2_be9 s_c12_ba -0.0206244688649
	a2_be9 s_al27_sl -0.0603724375919
	a2_be9 s_al27_ba -0.0505171883981
	a2_be9 s_fe56_sl -0.0565528786639
	a2_be9 s_fe56_ba -0.0489635295893
	a2_be9 s_au197_sl -0.0801575802735
	a2_be9 s_he3_se -0.0262581677536
	a2_be9 s_pb208_ba -0.0660942022798

a2_c12 4.24687280407 4.34279595226 4.43966246967
	a2_c12 a2_al27 0.234093464029
	a2_c12 a2_fe56 0.278042898072
	a2_c12 a2_au197 0.150070609568
	a2_c12 a2_pb208 0.17946016976
	a2_c12 s_he4_sl -0.0543639532174
	a2_c12 s_he4_se -0.0681404554937
	a2_c12 s_be9_sl -0.0283397525219
	a2_c12 s_be9_se 0.0029664865398
	a2_c12 s_c12_sl 0.167535853545
	a2_c12 s_c12_se 0.179883494381
	a2_c12 s_c12_ba 0.0616130852476
	a2_c12 s_al27_sl -0.0831321454939
	a2_c12 s_al27_ba -0.072280082776
	a2_c12 s_fe56_sl -0.078302360533
	a2_c12 s_fe56_ba -0.0682394657573
	a2_c12 s_au197_sl -0.0832607045238
	a2_c12 s_he3_se -0.11544715202
	a2_c12 s_pb208_ba -0.0498860727165

a2_al27 4.37038978748 4.49046667856 4.61089981822
	a2_al27 a2_fe56 0.282659688412
	a2_al27 a2_au197 0.137252023477
	a2_al27 a2_pb208 0.17353943837
	a2_al27 s_he4_sl -0.0752607678186
	a2_al27 s_he4_se -0.138627855501
	a2_al27 s_be9_sl -0.0729016659205
	a2_al27 s_be9_se -0.0992733616561
	a2_al27 s_c12_sl -0.0813968032558
	a2_al27 s_c12_se -0.113600051162
	a2_al27 s_c12_ba -0.0698029975089
	a2_al27 s_al27_sl 0.256870475899
	a2_al27 s_al27_ba 0.122114123592
	a2_al27 s_fe56_sl -0.0532013880011
	a2_al27 s_fe56_ba -0.0490992069419
	a2_al27 s_au197_sl -0.0789203195921
	a2_al27 s_he3_se -0.0951172089096
	a2_al27 s_pb208_ba -0.0471277543222

a2_fe56 4.97323000625 5.09933438314 5.22738287478
	a2_fe56 a2_au197 0.17238114299
	a2_fe56 a2_pb208 0.203188634272
	a2_fe56 s_he4_sl -0.0689643737256
	a2_fe56 s_he4_se -0.114227240079
	a2_fe56 s_be9_sl -0.0612480746609
	a2_fe56 s_be9_se -0.0934224952201
	a2_fe56 s_c12_sl -0.0609793675586
	a2_fe56 s_c12_se -0.084255458152
	a2_fe56 s_c12_ba -0.0330839910536
	a2_fe56 s_al27_sl -0.0366197884402
	a2_fe56 s_al27_ba -0.0116218342073
	a2_fe56 s_fe56_sl 0.255942521161
	a2_fe56 s_fe56_ba 0.156435903797
	a2_fe56 s_au197_sl -0.0664939416703
	a2_fe56 s_he3_se -0.0663920250425
	a2_fe56 s_pb208_ba -0.0297586831942

a2_au197 5.16398238565 5.32405849121 5.48649823175
	a2_au197 a2_pb208 0.0991215771817
	a2_au197 s_he4_sl -0.0261188964008
	a2_au197 s_he4_se -0.0625172697097
	a2_au197 s_be9_sl -0.0326748571211
	a2_au197 s_be9_se -0.0590075494956
	a2_au197 s_c12_sl -0.0136004161742
	a2_au197 s_c12_se -0.044755804099
	a2_au197 s_c12_ba -0.00165245871084
	a2_au197 s_al27_sl -0.0232898629501
	a2_au197 s_al27_ba -0.00907426485838
	a2_au197 s_fe56_sl -0.0182066131402
	a2_au197 s_fe56_ba -0.00524569138323
	a2_au197 s_au197_sl 0.360645981905
	a2_au197 s_he3_se 0.0134860810987
	a2_au197 s_pb208_ba -0.0294890380614

a2_pb208 4.92837157669 5.06805592413 5.20661656718
	a2_pb208 s_he4_sl -0.0215766728658
	a2_pb208 s_he4_se -0.0507414522795
	a2_pb208 s_be9_sl -0.048437132976
	a2_pb208 s_be9_se -0.0592571945674
	a2_pb208 s_c12_sl -0.0157460897562
	a2_pb208 s_c12_se -0.0226578039749
	a2_pb208 s_c12_ba 0.00584390969885
	a2_pb208 s_al27_sl -0.00826703850836
	a2_pb208 s_al27_ba 0.00439722844879
	a2_pb208 s_fe56_sl -0.00174713079765
	a2_pb208 s_fe56_ba -0.00108411699853
	a2_pb208 s_au197_sl -0.0543819089316
	a2_pb208 s_he3_se 0.0185352124983
	a2_pb208 s_pb208_ba 0.178939815279

s_he4_sl 0.991927617819 0.997494683661 1.00312319836
	s_he4_sl s_he4_se 0.366032186528
	s_he4_sl s_be9_sl 0.23381599161
	s_he4_sl s_be9_se 0.269244052104
	s_he4_sl s_c12_sl 0.265619093636
	s_he4_sl s_c12_se 0.339647343914
	s_he4_sl s_c12_ba 0.387311861847
	s_he4_sl s_al27_sl 0.285554733753
	s_he4_sl s_al27_ba 0.378136407958
	s_he4_sl s_fe56_sl 0.321081548648
	s_he4_sl s_fe56_ba 0.379512851658
	s_he4_sl s_au197_sl 0.269294091938
	s_he4_sl s_he3_se 0.192054363183
	s_he4_sl s_pb208_ba 0.320424638412

s_he4_se 1.00351751658 1.00731235076 1.01115685613
	s_he4_se s_be9_sl 0.357324438092
	s_he4_se s_be9_se 0.436517481072
	s_he4_se s_c12_sl 0.418737660569
	s_he4_se s_c12_se 0.540579723632
	s_he4_se s_c12_ba 0.572581278819
	s_he4_se s_al27_sl 0.426769463784
	s_he4_se s_al27_ba 0.54624731946
	s_he4_se s_fe56_sl 0.473999128105
	s_he4_se s_fe56_ba 0.556088605915
	s_he4_se s_au197_sl 0.392289552622
	s_he4_se s_he3_se 0.294534757005
	s_he4_se s_pb208_ba 0.461880024954

s_be9_sl 0.998976217998 1.00290646562 1.00680463954
	s_be9_sl s_be9_se 0.482389727077
	s_be9_sl s_c12_sl 0.311294310052
	s_be9_sl s_c12_se 0.388311608807
	s_be9_sl s_c12_ba 0.451197145988
	s_be9_sl s_al27_sl 0.359480087466
	s_be9_sl s_al27_ba 0.466814297083
	s_be9_sl s_fe56_sl 0.414732658148
	s_be9_sl s_fe56_ba 0.498926578382
	s_be9_sl s_au197_sl 0.418911838512
	s_be9_sl s_he3_se -0.0056194586717
	s_be9_sl s_pb208_ba 0.521332035295

s_be9_se 1.01599078477 1.02012287998 1.02429719879
	s_be9_se s_c12_sl 0.363768843444
	s_be9_se s_c12_se 0.486372034732
	s_be9_se s_c12_ba 0.500951471213
	s_be9_se s_al27_sl 0.394844939551
	s_be9_se s_al27_ba 0.5045904919
	s_be9_se s_fe56_sl 0.461400506581
	s_be9_se s_fe56_ba 0.539751622936
	s_be9_se s_au197_sl 0.466599822373
	s_be9_se s_he3_se -0.0118071175982
	s_be9_se s_pb208_ba 0.575593789377

s_c12_sl 0.992708351085 0.996956877786 1.00125779418
	s_c12_sl s_c12_se 0.526924390177
	s_c12_sl s_c12_ba 0.573456370143
	s_c12_sl s_al27_sl 0.379459476663
	s_c12_sl s_al27_ba 0.510359789255
	s_c12_sl s_fe56_sl 0.435219748609
	s_c12_sl s_fe56_ba 0.518698217998
	s_c12_sl s_au197_sl 0.362376001777
	s_c12_sl s_he3_se 0.25213473114
	s_c12_sl s_pb208_ba 0.43336004945

s_c12_se 1.01496683439 1.01936430665 1.02385293658
	s_c12_se s_c12_ba 0.677491434621
	s_c12_se s_al27_sl 0.466858532142
	s_c12_se s_al27_ba 0.597789389123
	s_c12_se s_fe56_sl 0.527442543623
	s_c12_se s_fe56_ba 0.612687085512
	s_c12_se s_au197_sl 0.429363842058
	s_c12_se s_he3_se 0.321939391589
	s_c12_se s_pb208_ba 0.50786478296

s_c12_ba 1.00271040641 1.0065681535 1.01043007203
	s_c12_ba s_al27_sl 0.581767563437
	s_c12_ba s_al27_ba 0.767196662556
	s_c12_ba s_fe56_sl 0.652593397592
	s_c12_ba s_fe56_ba 0.782969109107
	s_c12_ba s_au197_sl 0.531949195622
	s_c12_ba s_he3_se 0.350401920689
	s_c12_ba s_pb208_ba 0.653584497346

s_al27_sl 0.994372967078 0.998655047421 1.00288367749
	s_al27_sl s_al27_ba 0.657110888196
	s_al27_sl s_fe56_sl 0.507239386897
	s_al27_sl s_fe56_ba 0.602584477761
	s_al27_sl s_au197_sl 0.431669398399
	s_al27_sl s_he3_se 0.206630312129
	s_al27_sl s_pb208_ba 0.534173377367

s_al27_ba 0.993614429663 0.997540689239 1.00153568931
	s_al27_ba s_fe56_sl 0.662730479518
	s_al27_ba s_fe56_ba 0.795776987367
	s_al27_ba s_au197_sl 0.561888995499
	s_al27_ba s_he3_se 0.258344357043
	s_al27_ba s_pb208_ba 0.704872184451

s_fe56_sl 0.988064874827 0.993014098084 0.997990095012
	s_fe56_sl s_fe56_ba 0.761843189151
	s_fe56_sl s_au197_sl 0.504981341705
	s_fe56_sl s_he3_se 0.185535447899
	s_fe56_sl s_pb208_ba 0.629090978156

s_fe56_ba 0.995406324922 0.999949033115 1.00453455028
	s_fe56_ba s_au197_sl 0.607533994906
	s_fe56_ba s_he3_se 0.208534921614
	s_fe56_ba s_pb208_ba 0.759767240858

s_au197_sl 0.977170834944 0.983459991667 0.989975361661
	s_au197_sl s_he3_se -0.0326810267323
	s_au197_sl s_pb208_ba 0.649462249719

s_he3_se 0.980525597217 0.985533439466 0.990595335345
	s_he3_se s_pb208_ba -0.105471442921



==> untitled folder/parameterSpace.txt <==
# 16-50-84 percentiles for each parameter and then
# on the following lines under that parameter are
# that parameter's Pearson R with all other model parameters. 
#
# a,b,c,d are universal function parameters
# ad,bd,cd,dd are R_pd function parameters
# a2_i is the a2 value for nucleus i
# s_N_exp is the re-normalization scale for measurement done by (sl=Gomez, se=Seely, ba=Schmookler) on nucleus N
#
a 0.0310378635557 0.0325858438324 0.0341340965876
	a b -0.751585401627
	a c 0.090783141984
	a d 0.292667649209
	a ad 0.090069621014
	a bd 0.022629377376
	a cd -0.0103248505594
	a dd 0.0139307554512
	a sd -0.0847908940169
	a a2_he3 -0.0305775968828
	a a2_he4 -0.0956423631185
	a a2_be9 -0.108279278179
	a a2_c12 -0.189748090794
	a a2_al27 -0.22215496203
	a a2_fe56 -0.309061676378
	a a2_au197 -0.153570746778
	a a2_pb208 -0.216466466677
	a s_he4_sl -0.298606478416
	a s_he4_se -0.408746123991
	a s_be9_sl -0.370059892477
	a s_be9_se -0.376389260358
	a s_c12_sl -0.426698292111
	a s_c12_se -0.492318544294
	a s_c12_ba -0.689425538281
	a s_al27_sl -0.517402492546
	a s_al27_ba -0.703139895235
	a s_fe56_sl -0.596077583816
	a s_fe56_ba -0.724111686516
	a s_au197_sl -0.453707484436
	a s_he3_se -0.212505410853
	a s_pb208_ba -0.610285155735

b -0.106728762235 -0.103855288747 -0.101045898521
	b c -0.0889788562416
	b d -0.471089911227
	b ad 0.0272211381713
	b bd 0.0470365973796
	b cd -0.00596043659412
	b dd 0.0160199454584
	b sd -0.0579652192949
	b a2_he3 0.033248461448
	b a2_he4 0.178237063385
	b a2_be9 0.235733264115
	b a2_c12 0.402880995589
	b a2_al27 0.434548927688
	b a2_fe56 0.524892873129
	b a2_au197 0.251942315839
	b a2_pb208 0.339010173137
	b s_he4_sl 0.0129179297918
	b s_he4_se -0.0257948294404
	b s_be9_sl 0.0519505066391
	b s_be9_se 0.0212200345611
	b s_c12_sl 0.0505658410329
	b s_c12_se 0.0391671273155
	b s_c12_ba 0.154066117697
	b s_al27_sl 0.11870069601
	b s_al27_ba 0.190571301798
	b s_fe56_sl 0.157130398265
	b s_fe56_ba 0.203765364221
	b s_au197_sl 0.078795437907
	b s_he3_se -0.0845635825338
	b s_pb208_ba 0.182021071321

c 0.315161934426 0.327129706559 0.339700978931
	c d -0.716938994586
	c ad -0.0241685556153
	c bd -0.0218228661327
	c cd -0.0895486897924
	c dd -0.0491874805829
	c sd 0.0233194680213
	c a2_he3 -0.0281258513364
	c a2_he4 -0.343283187911
	c a2_be9 -0.443379095533
	c a2_c12 -0.474849229147
	c a2_al27 -0.134886067825
	c a2_fe56 -0.161201953768
	c a2_au197 -0.110746726595
	c a2_pb208 -0.0743117081683
	c s_he4_sl -0.0357367213161
	c s_he4_se -0.0971080830205
	c s_be9_sl -0.0872841000712
	c s_be9_se -0.160777744356
	c s_c12_sl -0.0959560769312
	c s_c12_se -0.156305661451
	c s_c12_ba -0.104085703029
	c s_al27_sl 0.00338608738618
	c s_al27_ba -0.0482598721411
	c s_fe56_sl 0.00282238332396
	c s_fe56_ba -0.0534399420829
	c s_au197_sl 0.00311533407561
	c s_he3_se 0.026841511785
	c s_pb208_ba -0.0396076154391

d -12.7690661286 -12.4192118603 -12.0707525954
	d ad 0.00437284977614
	d bd -0.0273987724605
	d cd 0.0510218712196
	d dd -0.000292059605703
	d sd 0.0121685039801
	d a2_he3 0.0112967326366
	d a2_he4 0.118591386881
	d a2_be9 0.155771512476
	d a2_c12 0.105075583632
	d a2_al27 -0.0961672680703
	d a2_fe56 -0.119968011329
	d a2_au197 -0.0207760532967
	d a2_pb208 -0.119601154186
	d s_he4_sl 0.0109361828552
	d s_he4_se 0.0189433190032
	d s_be9_sl 0.0312361224238
	d s_be9_se 0.0245326739568
	d s_c12_sl 0.0361390493179
	d s_c12_se 0.014834763455
	d s_c12_ba 0.0378242672243
	d s_al27_sl -0.045673215267
	d s_al27_ba -0.00780458612388
	d s_fe56_sl -0.0623366289302
	d s_fe56_ba -0.00958917514607
	d s_au197_sl -0.0233789537454
	d s_he3_se 0.00417237542662
	d s_pb208_ba -0.0200443414046

ad 0.497571715564 0.502884317476 0.508265901724
	ad bd -0.0702079243918
	ad cd 0.0417480415804
	ad dd -0.0771945314803
	ad sd -0.88892846821
	ad a2_he3 -0.000503640716282
	ad a2_he4 0.0290710079705
	ad a2_be9 -0.0150473623036
	ad a2_c12 0.0444395717959
	ad a2_al27 0.0254888157488
	ad a2_fe56 0.00118058955042
	ad a2_au197 -0.0325426115502
	ad a2_pb208 -0.0234118739839
	ad s_he4_sl -0.0727875113907
	ad s_he4_se -0.108362377601
	ad s_be9_sl 0.15077224177
	ad s_be9_se 0.193918474323
	ad s_c12_sl -0.0987421164349
	ad s_c12_se -0.123979558091
	ad s_c12_ba -0.139698691501
	ad s_al27_sl -0.0387549723214
	ad s_al27_ba -0.0470514003448
	ad s_fe56_sl 0.0028505683767
	ad s_fe56_ba 0.0134356557129
	ad s_au197_sl 0.216901557581
	ad s_he3_se -0.680581657059
	ad s_pb208_ba 0.318964823184

bd 0.329605151475 0.344483698116 0.362678634926
	bd cd 0.0665655455604
	bd dd 0.830922419932
	bd sd -0.184434747951
	bd a2_he3 -0.0595735875472
	bd a2_he4 0.031838578028
	bd a2_be9 0.0728534725864
	bd a2_c12 0.048203961968
	bd a2_al27 0.0325608456317
	bd a2_fe56 0.0219647040285
	bd a2_au197 0.0195455265861
	bd a2_pb208 -0.037782074005
	bd s_he4_sl -0.0269664256926
	bd s_he4_se -0.0482410023408
	bd s_be9_sl 0.0797920184436
	bd s_be9_se 0.0878883280874
	bd s_c12_sl -0.0423699131645
	bd s_c12_se -0.0500178079808
	bd s_c12_ba -0.0653199938959
	bd s_al27_sl -0.0195473725661
	bd s_al27_ba -0.0156978304405
	bd s_fe56_sl -0.00521062005269
	bd s_fe56_ba 0.0169681705865
	bd s_au197_sl 0.0882906110752
	bd s_he3_se -0.282065646503
	bd s_pb208_ba 0.165586822414

cd -0.337937135116 -0.310667331216 -0.28550600406
	cd dd 0.529577160955
	cd sd 0.0535938233518
	cd a2_he3 -0.157476367313
	cd a2_he4 0.0479649840751
	cd a2_be9 0.195203615251
	cd a2_c12 0.0313964849217
	cd a2_al27 0.00795232522226
	cd a2_fe56 0.0379091094636
	cd a2_au197 0.044497074585
	cd a2_pb208 0.061427242692
	cd s_he4_sl 0.0142064001879
	cd s_he4_se 0.0415529363472
	cd s_be9_sl 0.0280115394768
	cd s_be9_se 0.0970002585643
	cd s_c12_sl 0.0206163004496
	cd s_c12_se 0.0360108317066
	cd s_c12_ba 0.0265711183833
	cd s_al27_sl 0.000957896684113
	cd s_al27_ba 0.0130076199244
	cd s_fe56_sl 0.00417302707311
	cd s_fe56_ba 0.00937157544496
	cd s_au197_sl -0.0275413573701
	cd s_he3_se 0.0221734206808
	cd s_pb208_ba -0.0249105769391

dd -7.37171854597 -6.45666721938 -5.56298578859
	dd sd -0.0245498090153
	dd a2_he3 -0.126067060369
	dd a2_he4 0.0405068700363
	dd a2_be9 0.152728680786
	dd a2_c12 0.038466025406
	dd a2_al27 0.0250186851246
	dd a2_fe56 0.0347203771862
	dd a2_au197 0.0560206683892
	dd a2_pb208 0.0152729514282
	dd s_he4_sl -0.00379023211765
	dd s_he4_se -0.00359866590384
	dd s_be9_sl 0.060529142573
	dd s_be9_se 0.0815986255015
	dd s_c12_sl -0.012288208314
	dd s_c12_se -0.00665815529964
	dd s_c12_ba -0.0262158421655
	dd s_al27_sl -0.00991192645081
	dd s_al27_ba 0.000773992767932
	dd s_fe56_sl -0.000698916352612
	dd s_fe56_ba 0.020619082202
	dd s_au197_sl 0.0366143385485
	dd s_he3_se -0.109766585457
	dd s_pb208_ba 0.0974613356865

sd 0.993182586828 1.00256353831 1.01195212464
	sd a2_he3 -0.00845533135654
	sd a2_he4 -0.0345633949304
	sd a2_be9 0.0234388931322
	sd a2_c12 -0.0618304693836
	sd a2_al27 -0.0349495778106
	sd a2_fe56 -0.00185645996414
	sd a2_au197 0.0477714183296
	sd a2_pb208 0.0590758128128
	sd s_he4_sl 0.0845197102991
	sd s_he4_se 0.12905222481
	sd s_be9_sl -0.171157565943
	sd s_be9_se -0.215350887832
	sd s_c12_sl 0.115564242598
	sd s_c12_se 0.144583573306
	sd s_c12_ba 0.15745679028
	sd s_al27_sl 0.0436553013778
	sd s_al27_ba 0.0525865590308
	sd s_fe56_sl -0.000694503963503
	sd s_fe56_ba -0.0152224821401
	sd s_au197_sl -0.243822480552
	sd s_he3_se 0.786608769051
	sd s_pb208_ba -0.35604239272

a2_he3 2.15301835234 2.19177088352 2.23031816734
	a2_he3 a2_he4 0.0138516753059
	a2_he3 a2_be9 -0.00676609751568
	a2_he3 a2_c12 0.0213111107364
	a2_he3 a2_al27 0.0139142232278
	a2_he3 a2_fe56 0.019841835822
	a2_he3 a2_au197 -0.00174728475043
	a2_he3 a2_pb208 -0.00662133840529
	a2_he3 s_he4_sl 0.00975174753385
	a2_he3 s_he4_se -0.00324279469603
	a2_he3 s_be9_sl 0.000596265554366
	a2_he3 s_be9_se -0.0033007492078
	a2_he3 s_c12_sl 0.00494836769799
	a2_he3 s_c12_se 0.00542460369079
	a2_he3 s_c12_ba 0.0127611018776
	a2_he3 s_al27_sl 0.00748045597528
	a2_he3 s_al27_ba 0.0134371780607
	a2_he3 s_fe56_sl 0.0139073109739
	a2_he3 s_fe56_ba 0.0150053008123
	a2_he3 s_au197_sl 0.00670094505014
	a2_he3 s_he3_se 0.100164827748
	a2_he3 s_pb208_ba 0.00855177186793

a2_he4 3.48425194995 3.56362535129 3.64330815162
	a2_he4 a2_be9 0.206832106361
	a2_he4 a2_c12 0.238896468809
	a2_he4 a2_al27 0.101070458743
	a2_he4 a2_fe56 0.127908015726
	a2_he4 a2_au197 0.0653905784076
	a2_he4 a2_pb208 0.0737860359754
	a2_he4 s_he4_sl 0.163705246953
	a2_he4 s_he4_se 0.275820221006
	a2_he4 s_be9_sl 0.0175931907335
	a2_he4 s_be9_se 0.0487896239373
	a2_he4 s_c12_sl 0.00700025688121
	a2_he4 s_c12_se 0.0370293401459
	a2_he4 s_c12_ba -0.00268296944687
	a2_he4 s_al27_sl -0.0265573832188
	a2_he4 s_al27_ba -0.0192499575117
	a2_he4 s_fe56_sl -0.0208466606065
	a2_he4 s_fe56_ba -0.0119171585235
	a2_he4 s_au197_sl -0.0227160244373
	a2_he4 s_he3_se -0.0449259368983
	a2_he4 s_pb208_ba -0.00804192422935

a2_be9 3.64527432067 3.73119082909 3.818135988
	a2_be9 a2_c12 0.320376127967
	a2_be9 a2_al27 0.156829270591
	a2_be9 a2_fe56 0.188438685955
	a2_be9 a2_au197 0.115865333978
	a2_be9 a2_pb208 0.117631832582
	a2_be9 s_he4_sl -0.021631229684
	a2_be9 s_he4_se -0.0101638275526
	a2_be9 s_be9_sl 0.193588650794
	a2_be9 s_be9_se 0.256277228011
	a2_be9 s_c12_sl -0.00274860887316
	a2_be9 s_c12_se 0.0296801775878
	a2_be9 s_c12_ba -0.0206244688649
	a2_be9 s_al27_sl -0.0603724375919
	a2_be9 s_al27_ba -0.0505171883981
	a2_be9 s_fe56_sl -0.0565528786639
	a2_be9 s_fe56_ba -0.0489635295893
	a2_be9 s_au197_sl -0.0801575802735
	a2_be9 s_he3_se -0.0262581677536
	a2_be9 s_pb208_ba -0.0660942022798

a2_c12 4.24687280407 4.34279595226 4.43966246967
	a2_c12 a2_al27 0.234093464029
	a2_c12 a2_fe56 0.278042898072
	a2_c12 a2_au197 0.150070609568
	a2_c12 a2_pb208 0.17946016976
	a2_c12 s_he4_sl -0.0543639532174
	a2_c12 s_he4_se -0.0681404554937
	a2_c12 s_be9_sl -0.0283397525219
	a2_c12 s_be9_se 0.0029664865398
	a2_c12 s_c12_sl 0.167535853545
	a2_c12 s_c12_se 0.179883494381
	a2_c12 s_c12_ba 0.0616130852476
	a2_c12 s_al27_sl -0.0831321454939
	a2_c12 s_al27_ba -0.072280082776
	a2_c12 s_fe56_sl -0.078302360533
	a2_c12 s_fe56_ba -0.0682394657573
	a2_c12 s_au197_sl -0.0832607045238
	a2_c12 s_he3_se -0.11544715202
	a2_c12 s_pb208_ba -0.0498860727165

a2_al27 4.37038978748 4.49046667856 4.61089981822
	a2_al27 a2_fe56 0.282659688412
	a2_al27 a2_au197 0.137252023477
	a2_al27 a2_pb208 0.17353943837
	a2_al27 s_he4_sl -0.0752607678186
	a2_al27 s_he4_se -0.138627855501
	a2_al27 s_be9_sl -0.0729016659205
	a2_al27 s_be9_se -0.0992733616561
	a2_al27 s_c12_sl -0.0813968032558
	a2_al27 s_c12_se -0.113600051162
	a2_al27 s_c12_ba -0.0698029975089
	a2_al27 s_al27_sl 0.256870475899
	a2_al27 s_al27_ba 0.122114123592
	a2_al27 s_fe56_sl -0.0532013880011
	a2_al27 s_fe56_ba -0.0490992069419
	a2_al27 s_au197_sl -0.0789203195921
	a2_al27 s_he3_se -0.0951172089096
	a2_al27 s_pb208_ba -0.0471277543222

a2_fe56 4.97323000625 5.09933438314 5.22738287478
	a2_fe56 a2_au197 0.17238114299
	a2_fe56 a2_pb208 0.203188634272
	a2_fe56 s_he4_sl -0.0689643737256
	a2_fe56 s_he4_se -0.114227240079
	a2_fe56 s_be9_sl -0.0612480746609
	a2_fe56 s_be9_se -0.0934224952201
	a2_fe56 s_c12_sl -0.0609793675586
	a2_fe56 s_c12_se -0.084255458152
	a2_fe56 s_c12_ba -0.0330839910536
	a2_fe56 s_al27_sl -0.0366197884402
	a2_fe56 s_al27_ba -0.0116218342073
	a2_fe56 s_fe56_sl 0.255942521161
	a2_fe56 s_fe56_ba 0.156435903797
	a2_fe56 s_au197_sl -0.0664939416703
	a2_fe56 s_he3_se -0.0663920250425
	a2_fe56 s_pb208_ba -0.0297586831942

a2_au197 5.16398238565 5.32405849121 5.48649823175
	a2_au197 a2_pb208 0.0991215771817
	a2_au197 s_he4_sl -0.0261188964008
	a2_au197 s_he4_se -0.0625172697097
	a2_au197 s_be9_sl -0.0326748571211
	a2_au197 s_be9_se -0.0590075494956
	a2_au197 s_c12_sl -0.0136004161742
	a2_au197 s_c12_se -0.044755804099
	a2_au197 s_c12_ba -0.00165245871084
	a2_au197 s_al27_sl -0.0232898629501
	a2_au197 s_al27_ba -0.00907426485838
	a2_au197 s_fe56_sl -0.0182066131402
	a2_au197 s_fe56_ba -0.00524569138323
	a2_au197 s_au197_sl 0.360645981905
	a2_au197 s_he3_se 0.0134860810987
	a2_au197 s_pb208_ba -0.0294890380614

a2_pb208 4.92837157669 5.06805592413 5.20661656718
	a2_pb208 s_he4_sl -0.0215766728658
	a2_pb208 s_he4_se -0.0507414522795
	a2_pb208 s_be9_sl -0.048437132976
	a2_pb208 s_be9_se -0.0592571945674
	a2_pb208 s_c12_sl -0.0157460897562
	a2_pb208 s_c12_se -0.0226578039749
	a2_pb208 s_c12_ba 0.00584390969885
	a2_pb208 s_al27_sl -0.00826703850836
	a2_pb208 s_al27_ba 0.00439722844879
	a2_pb208 s_fe56_sl -0.00174713079765
	a2_pb208 s_fe56_ba -0.00108411699853
	a2_pb208 s_au197_sl -0.0543819089316
	a2_pb208 s_he3_se 0.0185352124983
	a2_pb208 s_pb208_ba 0.178939815279

s_he4_sl 0.991927617819 0.997494683661 1.00312319836
	s_he4_sl s_he4_se 0.366032186528
	s_he4_sl s_be9_sl 0.23381599161
	s_he4_sl s_be9_se 0.269244052104
	s_he4_sl s_c12_sl 0.265619093636
	s_he4_sl s_c12_se 0.339647343914
	s_he4_sl s_c12_ba 0.387311861847
	s_he4_sl s_al27_sl 0.285554733753
	s_he4_sl s_al27_ba 0.378136407958
	s_he4_sl s_fe56_sl 0.321081548648
	s_he4_sl s_fe56_ba 0.379512851658
	s_he4_sl s_au197_sl 0.269294091938
	s_he4_sl s_he3_se 0.192054363183
	s_he4_sl s_pb208_ba 0.320424638412

s_he4_se 1.00351751658 1.00731235076 1.01115685613
	s_he4_se s_be9_sl 0.357324438092
	s_he4_se s_be9_se 0.436517481072
	s_he4_se s_c12_sl 0.418737660569
	s_he4_se s_c12_se 0.540579723632
	s_he4_se s_c12_ba 0.572581278819
	s_he4_se s_al27_sl 0.426769463784
	s_he4_se s_al27_ba 0.54624731946
	s_he4_se s_fe56_sl 0.473999128105
	s_he4_se s_fe56_ba 0.556088605915
	s_he4_se s_au197_sl 0.392289552622
	s_he4_se s_he3_se 0.294534757005
	s_he4_se s_pb208_ba 0.461880024954

s_be9_sl 0.998976217998 1.00290646562 1.00680463954
	s_be9_sl s_be9_se 0.482389727077
	s_be9_sl s_c12_sl 0.311294310052
	s_be9_sl s_c12_se 0.388311608807
	s_be9_sl s_c12_ba 0.451197145988
	s_be9_sl s_al27_sl 0.359480087466
	s_be9_sl s_al27_ba 0.466814297083
	s_be9_sl s_fe56_sl 0.414732658148
	s_be9_sl s_fe56_ba 0.498926578382
	s_be9_sl s_au197_sl 0.418911838512
	s_be9_sl s_he3_se -0.0056194586717
	s_be9_sl s_pb208_ba 0.521332035295

s_be9_se 1.01599078477 1.02012287998 1.02429719879
	s_be9_se s_c12_sl 0.363768843444
	s_be9_se s_c12_se 0.486372034732
	s_be9_se s_c12_ba 0.500951471213
	s_be9_se s_al27_sl 0.394844939551
	s_be9_se s_al27_ba 0.5045904919
	s_be9_se s_fe56_sl 0.461400506581
	s_be9_se s_fe56_ba 0.539751622936
	s_be9_se s_au197_sl 0.466599822373
	s_be9_se s_he3_se -0.0118071175982
	s_be9_se s_pb208_ba 0.575593789377

s_c12_sl 0.992708351085 0.996956877786 1.00125779418
	s_c12_sl s_c12_se 0.526924390177
	s_c12_sl s_c12_ba 0.573456370143
	s_c12_sl s_al27_sl 0.379459476663
	s_c12_sl s_al27_ba 0.510359789255
	s_c12_sl s_fe56_sl 0.435219748609
	s_c12_sl s_fe56_ba 0.518698217998
	s_c12_sl s_au197_sl 0.362376001777
	s_c12_sl s_he3_se 0.25213473114
	s_c12_sl s_pb208_ba 0.43336004945

s_c12_se 1.01496683439 1.01936430665 1.02385293658
	s_c12_se s_c12_ba 0.677491434621
	s_c12_se s_al27_sl 0.466858532142
	s_c12_se s_al27_ba 0.597789389123
	s_c12_se s_fe56_sl 0.527442543623
	s_c12_se s_fe56_ba 0.612687085512
	s_c12_se s_au197_sl 0.429363842058
	s_c12_se s_he3_se 0.321939391589
	s_c12_se s_pb208_ba 0.50786478296

s_c12_ba 1.00271040641 1.0065681535 1.01043007203
	s_c12_ba s_al27_sl 0.581767563437
	s_c12_ba s_al27_ba 0.767196662556
	s_c12_ba s_fe56_sl 0.652593397592
	s_c12_ba s_fe56_ba 0.782969109107
	s_c12_ba s_au197_sl 0.531949195622
	s_c12_ba s_he3_se 0.350401920689
	s_c12_ba s_pb208_ba 0.653584497346

s_al27_sl 0.994372967078 0.998655047421 1.00288367749
	s_al27_sl s_al27_ba 0.657110888196
	s_al27_sl s_fe56_sl 0.507239386897
	s_al27_sl s_fe56_ba 0.602584477761
	s_al27_sl s_au197_sl 0.431669398399
	s_al27_sl s_he3_se 0.206630312129
	s_al27_sl s_pb208_ba 0.534173377367

s_al27_ba 0.993614429663 0.997540689239 1.00153568931
	s_al27_ba s_fe56_sl 0.662730479518
	s_al27_ba s_fe56_ba 0.795776987367
	s_al27_ba s_au197_sl 0.561888995499
	s_al27_ba s_he3_se 0.258344357043
	s_al27_ba s_pb208_ba 0.704872184451

s_fe56_sl 0.988064874827 0.993014098084 0.997990095012
	s_fe56_sl s_fe56_ba 0.761843189151
	s_fe56_sl s_au197_sl 0.504981341705
	s_fe56_sl s_he3_se 0.185535447899
	s_fe56_sl s_pb208_ba 0.629090978156

s_fe56_ba 0.995406324922 0.999949033115 1.00453455028
	s_fe56_ba s_au197_sl 0.607533994906
	s_fe56_ba s_he3_se 0.208534921614
	s_fe56_ba s_pb208_ba 0.759767240858

s_au197_sl 0.977170834944 0.983459991667 0.989975361661
	s_au197_sl s_he3_se -0.0326810267323
	s_au197_sl s_pb208_ba 0.649462249719

s_he3_se 0.980525597217 0.985533439466 0.990595335345
	s_he3_se s_pb208_ba -0.105471442921


